On the singularity formation and relaxation to equilibrium in 1D Fokker-Planck model with superlinear drift

We consider a class of Fokker--Planck equations with linear diffusion and superlinear drift enjoying a formal Wasserstein-like gradient flow structure with convex mobility function. In the drift-dominant regime, the equations have a finite critical mass above which the measure minimising the associated entropy functional displays a singular component. Our approach, which addresses the one-dimensional case, is based on a reformulation of the problem in terms of the pseudo-inverse distribution function. Motivated by the structure of the equation in the new variables, we establish a general framework for global-in-time existence, uniqueness and regularity of monotonic viscosity solutions to a class of nonlinear degenerate (resp. singular) parabolic equations, using as a key tool comparison principles and maximum arguments. We then focus on a specific equation and study in more detail the regularity and dynamics of solutions. In particular, blow-up behaviour, formation of condensates (i.e. Dirac measures at zero) and long-time asymptotics are investigated. As a consequence, in the mass-supercritical case, solutions will blow up in $L^\infty$ in finite time and---understood in a generalised, measure sense---they will eventually have condensate. We further show that the singular part of the measure solution does in general interact with the density and that condensates can be transient. The equations considered are motivated by a model for bosons introduced by Kaniadakis and Quarati (1994), which has a similar entropy structure and a critical mass if $d\ge3$.

==> tikzData/M1.txt <==
     x      u1(x)      u2(x)      u3(x)      u4(x)      u5(x)         f2         f3
0.00000000 -1.00000000 -1.00000000 -1.00000000 -1.00000000 -1.00000000 1.41060118 1.08434174
0.07160851 -0.96389269 -0.95295378 -0.93798040 -0.92501400 -0.90405663 1.64100999 1.23053481
0.14321702 -0.93214223 -0.91184322 -0.88283295 -0.85799254 -0.81888230 1.84068300 1.36649296
0.21482553 -0.90284496 -0.87467576 -0.83270439 -0.79699016 -0.74221441 2.01084787 1.49051574
0.28643404 -0.87527209 -0.84034465 -0.78644353 -0.74075828 -0.67255249 2.15943725 1.60539524
0.35804255 -0.84905512 -0.80817984 -0.74328678 -0.68844775 -0.60885130 2.29217628 1.71325257
0.42965106 -0.82397177 -0.77774699 -0.70270149 -0.63945536 -0.55035325 2.41313659 1.81572524
0.50125957 -0.79987062 -0.74874884 -0.66430113 -0.59333804 -0.49649038 2.52523948 1.91410511
0.57286808 -0.77663954 -0.72097280 -0.62779615 -0.54976213 -0.44682375 2.63061532 2.00943695
0.64447659 -0.75419068 -0.69426119 -0.59296402 -0.50847165 -0.40100436 2.73084669 2.10258886
0.71608510 -0.73245243 -0.66849352 -0.55963011 -0.46926794 -0.35874690 2.82713190 2.19430321
0.78769361 -0.71136490 -0.64357527 -0.52765498 -0.43199607 -0.31981178 2.92039600 2.28523457
0.85930212 -0.69087696 -0.61943067 -0.49692580 -0.39653562 -0.28399243 3.01136729 2.37597881
0.93091063 -0.67094440 -0.59599786 -0.46735020 -0.36279433 -0.25110631 3.10063101 2.46709663
1.00251914 -0.65152855 -0.57322547 -0.43885201 -0.33070354 -0.22098839 3.18866744 2.55913347
1.07412765 -0.63259528 -0.55107030 -0.41136804 -0.30021489 -0.19348643 3.27587962 2.65263788
1.14573616 -0.61411429 -0.52949555 -0.38484574 -0.27129756 -0.16845764 3.36261359 2.74817963
1.21734467 -0.59605849 -0.50846957 -0.35924149 -0.24393575 -0.14576615 3.44917360 2.84636920
1.28895318 -0.57840356 -0.48796493 -0.33451926 -0.21812604 -0.12528131 3.53583374 2.94788037
1.36056169 -0.56112755 -0.46795768 -0.31064973 -0.19387420 -0.10687640 3.62284689 3.05347816
1.43217020 -0.54421062 -0.44842676 -0.28760955 -0.17119161 -0.09042776 3.71045191 3.16405512
1.50377871 -0.52763469 -0.42935363 -0.26538099 -0.15009109 -0.07581422 3.79887964 3.28068025
1.57538722 -0.51138333 -0.41072183 -0.24395167 -0.13058253 -0.06291670 3.88835786 3.40466643
1.64699573 -0.49544149 -0.39251681 -0.22331468 -0.11266874 -0.05161796 3.97911584 3.53766443
1.71860424 -0.47979541 -0.37472562 -0.20346873 -0.09634189 -0.04180247 4.07138846 3.68179391
1.79021275 -0.46443242 -0.35733677 -0.18441864 -0.08158101 -0.03335641 4.16542031 3.83982399
1.86182126 -0.44934089 -0.34034007 -0.16617591 -0.06835072 -0.02616763 4.26146980 4.01541779
1.93342977 -0.43451009 -0.32372654 -0.14875938 -0.05660125 -0.02012575 4.35981355 4.21345493
2.00503828 -0.41993011 -0.30748828 -0.13219567 -0.04626948 -0.01512224 4.46075119 4.44044475
2.07664679 -0.40559179 -0.29161839 -0.11651919 -0.03728076 -0.01105053 4.56461087 4.70504096
2.14825530 -0.39148665 -0.27611095 -0.10177131 -0.02955109 -0.00780621 4.67175563 5.01867046
2.21986382 -0.37760684 -0.26096094 -0.08799813 -0.02298947 -0.00528718 4.78259095 5.39630331
2.29147233 -0.36394507 -0.24616423 -0.07524686 -0.01750004 -0.00339385 4.89757395 5.85742738
2.36308084 -0.35049458 -0.23171756 -0.06356076 -0.01298400 -0.00202947 5.01722472 6.42736365
2.43468935 -0.33724912 -0.21761851 -0.05297341 -0.00934125 -0.00110039 5.14214047 7.13917772
2.50629786 -0.32420287 -0.20386556 -0.04350315 -0.00647166 -0.00051652 5.27301350 8.03662610
2.57790637 -0.31135044 -0.19045808 -0.03514913 -0.00427610 -0.00019191 5.41065451 9.17885830
2.64951488 -0.29868684 -0.17739639 -0.02788947 -0.00265723 -0.00004564 5.55602310 10.64806996
2.72112339 -0.28620747 -0.16468181 -0.02168188 -0.00152022 -0.00000321 5.71026876 12.56218156
2.79273190 -0.27390807 -0.15231678 -0.01646627 -0.00077329 -0.00000000 5.87478686 15.09637055
2.86434041 -0.26178472 -0.14030500 -0.01216849 -0.00032839 0.00000000 6.05129708 18.52096018
2.93594892 -0.24983385 -0.12865158 -0.00870438 -0.00010194 0.00000000 6.24195566 23.27127969
3.00755743 -0.23805219 -0.11736332 -0.00598357 -0.00001595 0.00000000 6.44951979 30.08419729
3.07916594 -0.22643680 -0.10644905 -0.00391258 -0.00000013 0.00000000 6.67759254 40.28476310
3.15077445 -0.21498505 -0.09592017 -0.00239730 -0.00000000 0.00000000 6.93099207 56.44420812
3.22238296 -0.20369461 -0.08579122 -0.00134473 0.00000000 0.00000000 7.21630941 84.07420625
3.29399147 -0.19256349 -0.07608081 -0.00066430 0.00000000 0.00000000 7.54274537 136.71748951
3.36559998 -0.18159002 -0.06681264 -0.00026898 0.00000000 0.00000000 7.92334597 255.03297381
3.43720849 -0.17077289 -0.05801650 -0.00007623 0.00000000 0.00000000 8.37678607 608.73051924
3.50881700 -0.16011116 -0.04972911 -0.00000953 0.00000000 0.00000000 8.92988485 2638.08602631
3.58042551 -0.14960430 -0.04199406 -0.00000000 0.00000000 0.00000000 9.62109516 2638
3.65203402 -0.13925227 -0.03486015 -0.00000000 0.00000000 0.00000000 10.50535038 2638
3.72364253 -0.12905555 -0.02837765 0.00000000 0.00000000 0.00000000 11.66099426      2638
3.79525104 -0.11901529 -0.02259199 0.00000000 0.00000000 0.00000000 13.20027385      2638
3.86685955 -0.10913347 -0.01753621 0.00000000 0.00000000 0.00000000 15.28642139      2638
3.93846806 -0.09941311 -0.01322367 0.00000000 0.00000000 0.00000000 18.16344409      2638
4.01007657 -0.08985865 -0.00964348 0.00000000 0.00000000 0.00000000 22.21115034      2638
4.08168508 -0.08047630 -0.00675999 0.00000000 0.00000000 0.00000000 28.05226834      2638
4.15329359 -0.07127458 -0.00451617 0.00000000 0.00000000 0.00000000 36.77374252      2638
4.22490210 -0.06226463 -0.00283937 0.00000000 0.00000000 0.00000000 50.42043056      2638
4.29651061 -0.05345991 -0.00164750 0.00000000 0.00000000 0.00000000 50      2638

==> tikzData/M2.txt <==
     x      u1(x)      u2(x)      u3(x)      u4(x)      u5(x)         f2         f3
5.22742124 0.04999875 0.00128729 0.00000000 0.00000000 0.00000000 50    Inf
5.29902975 0.05871730 0.00230921 0.00000000 0.00000000 0.00000000 50     Inf
5.37063826 0.06764688 0.00378186 0.00000000 0.00000000 0.00000000 41.47456005      Inf
5.44224677 0.07677337 0.00578949 0.00000000 0.00000000 0.00000000 31.11021470      Inf
5.51385528 0.08608463 0.00840925 0.00000000 0.00000000 0.00000000 24.28539667      Inf
5.58546379 0.09557112 0.01170517 0.00000000 0.00000000 0.00000000 19.61424919      Inf
5.65707230 0.10522574 0.01572205 0.00000000 0.00000000 0.00000000 16.32491872      Inf
5.72868081 0.11504340 0.02048084 0.00000000 0.00000000 0.00000000 13.95768748      Inf
5.80028932 0.12502058 0.02597755 0.00000000 0.00000000 0.00000000 12.22291253      Inf
5.87189783 0.13515489 0.03218625 0.00000000 0.00000000 0.00000000 10.92965823      Inf
5.94350634 0.14544490 0.03906552 0.00000000 0.00000000 0.00000000 9.94786048 376351990.26880133
6.01511485 0.15588985 0.04656616 0.00000159 0.00000000 0.00000000 9.18715099 5194.63459323
6.08672336 0.16648959 0.05463820 0.00003855 0.00000000 0.00000000 8.58421842 979.98318688
6.15833187 0.17724447 0.06323564 0.00017203 0.00000000 0.00000000 8.09469415 347.19170012
6.22994038 0.18815527 0.07231895 0.00047671 0.00000000 0.00000000 7.68758932 171.87587025
6.30154889 0.19922315 0.08185563 0.00103287 0.00000000 0.00000000 7.34132137 100.84731403
6.37315740 0.21044963 0.09181965 0.00192589 0.00000000 0.00000000 7.04084320 65.63593986
6.44476591 0.22183660 0.10219052 0.00324503 0.00000000 0.00000000 6.77559121 45.82021152
6.51637442 0.23338624 0.11295216 0.00508247 0.00000480 0.00000000 6.53805020 33.65272328
6.58798294 0.24510105 0.12409201 0.00753206 0.00005483 0.00000000 6.32277309 25.69245931
6.65959145 0.25698386 0.13560029 0.01068777 0.00021610 0.00000000 6.12572394 20.22958530
6.73119996 0.26903781 0.14746943 0.01464155 0.00056388 0.00000000 5.94384240 16.33971764
6.80280847 0.28126634 0.15969367 0.01948048 0.00117966 0.00000032 5.77475528 13.48899256
6.87441698 0.29367323 0.17226879 0.02528319 0.00214982 0.00002010 5.61658420 11.35210665
6.94602549 0.30626261 0.18519186 0.03211587 0.00356472 0.00011634 5.46781504 9.72168056
7.01763400 0.31903893 0.19846112 0.04002835 0.00551805 0.00036022 5.32720773 8.46016487
7.08924251 0.33200703 0.21207586 0.04905084 0.00810622 0.00083033 5.19373235 7.47297842
7.16085102 0.34517213 0.22603633 0.05919255 0.01142772 0.00161073 5.06652281 6.69289334
7.23245953 0.35853988 0.24034371 0.07044244 0.01558241 0.00278995 4.94484258 6.07069181
7.30406804 0.37211635 0.25500006 0.08277242 0.02067052 0.00446025 4.82805885 5.56946369
7.37567655 0.38590811 0.27000831 0.09614240 0.02679156 0.00671720 4.71562256 5.16106520
7.44728506 0.39992221 0.28537222 0.11050610 0.03404277 0.00965929 4.60705290 4.82385912
7.51889357 0.41416627 0.30109647 0.12581643 0.04251734 0.01338763 4.50192494 4.54120021
7.59050208 0.42864853 0.31718661 0.14202980 0.05230236 0.01800576 4.39985966 4.30034615
7.66211059 0.44337786 0.33364915 0.15910884 0.06347649 0.02361937 4.30051578 4.09161646
7.73371910 0.45836386 0.35049156 0.17702378 0.07610769 0.03033625 4.20358296 3.90771185
7.80532761 0.47361691 0.36772239 0.19575270 0.09025128 0.03826603 4.10877598 3.74315584
7.87693612 0.48914830 0.38535135 0.21528125 0.10594843 0.04752018 4.01582969 3.59384222
7.94854463 0.50497025 0.40338937 0.23560200 0.12322581 0.05821186 3.92449450 3.45667769
8.02015314 0.52109607 0.42184880 0.25671386 0.14209627 0.07045590 3.83453211 3.32930773
8.09176165 0.53754028 0.44074354 0.27862155 0.16256089 0.08436885 3.74571151 3.20991220
8.16337016 0.55431874 0.46008924 0.30133525 0.18461213 0.10006903 3.65780482 3.09705616
8.23497867 0.57144884 0.47990359 0.32487056 0.20823780 0.11767674 3.57058302 2.98958242
8.30658718 0.58894969 0.50020657 0.34924854 0.23342546 0.13731459 3.48381109 2.88653462
8.37819569 0.60684237 0.52102092 0.37449605 0.26016661 0.15910798 3.39724255 2.78710167
8.44980420 0.62515020 0.54237262 0.40064635 0.28846059 0.18318587 3.31061276 2.69057705
8.52141271 0.64389911 0.56429153 0.42773988 0.31831791 0.20968186 3.22363076 2.59632789
8.59302122 0.66311806 0.58681224 0.45582544 0.34976308 0.23873573 3.13596880 2.50377062
8.66462973 0.68283957 0.60997521 0.48496172 0.38283714 0.27049557 3.04724878 2.41235043
8.73623824 0.70310038 0.63382832 0.51521937 0.41760026 0.30512083 2.95702415 2.32152276
8.80784675 0.72394237 0.65842889 0.54668384 0.45413481 0.34278637 2.86475555 2.23073530
8.87945526 0.74541368 0.68384663 0.57945916 0.49254930 0.38368823 2.76977734 2.13940883
8.95106377 0.76757045 0.71016786 0.61367325 0.53298393 0.42805151 2.67125088 2.04691538
9.02267228 0.79047914 0.73750160 0.64948541 0.57561853 0.47614141 2.56809822 1.95255166
9.09428079 0.81422040 0.76598898 0.68709715 0.62068415 0.52827886 2.45890669 1.85550515
9.16588930 0.83889536 0.79581787 0.72676836 0.66848035 0.58486298 2.34178899 1.75480893
9.23749781 0.86463719 0.82724701 0.76884220 0.71940166 0.64640431 2.21417594 1.64928000
9.30910632 0.89163423 0.86064741 0.81378522 0.77397936 0.71357542 2.07250821 1.53743318
9.38071483 0.92018226 0.89657834 0.86225501 0.83295068 0.78729127 1.91179097 1.41736039
9.45232334 0.95082189 0.93593691 0.91522175 0.89737931 0.86884348 1.72502918 1.28656365
9.52393185 0.98479337 0.98027991 0.97420337 0.96888131 0.96013899 1.50289846 1.14174010


==> tikzData/barrDat.txt <==
    Fp         Fm        uin      uplus     uminus       uup1       uup2
0.00000000 0.00000000 -1.00000000 -1.00000000 -1.00000000 -1.00000000 -1.00000000
0.01839923 0.04000000 -0.99041248 -0.96000000 -1.00000000 -0.96000000 -0.96000000
0.03761438 0.08000000 -0.98044647 -0.92000000 -1.00000000 -0.92000000 -0.92000000
0.05765715 0.12000000 -0.97010197 -0.88000000 -1.00000000 -0.88000000 -0.88000000
0.07853761 0.16000000 -0.95938014 -0.84000000 -1.00000000 -0.84000000 -0.84000000
0.10026406 0.20000000 -0.94828337 -0.80000000 -1.00000000 -0.80000000 -0.80000000
0.12284268 0.24000000 -0.93681538 -0.76000000 -1.00000000 -0.76000000 -0.76000000
0.14627732 0.28000000 -0.92498132 -0.72000000 -1.00000000 -0.72000000 -0.72000000
0.17056910 0.32000000 -0.91278791 -0.68000000 -1.00000000 -0.68000000 -0.68000000
0.19571604 0.36000000 -0.90024355 -0.64000000 -1.00000000 -0.64000000 -0.64000000
0.22171266 0.40000000 -0.88735845 -0.60000000 -1.00000000 -0.60000000 -0.60000000
0.24854953 0.44000000 -0.87414481 -0.56000000 -1.00000000 -0.56000000 -0.56000000
0.27621272 0.48000000 -0.86061697 -0.52000000 -1.00000000 -0.52000000 -0.52000000
0.30468335 0.52000000 -0.84679158 -0.48000000 -1.00000000 -0.48000000 -0.48000000
0.33393706 0.56000000 -0.83268773 -0.44000000 -1.00000000 -0.44000000 -0.44000000
0.36394351 0.60000000 -0.81832715 -0.40000000 -1.00000000 -0.40000000 -0.40000000
0.39466594 0.64000000 -0.80373437 -0.36000000 -1.00000000 -0.36000000 -0.36000000
0.42606081 0.68000000 -0.78893675 -0.32000000 -1.00000000 -0.32000000 -0.32000000
0.45807753 0.72000000 -0.77396467 -0.28000000 -1.00000000 -0.28000000 -0.28000000
0.49065842 0.76000000 -0.75885145 -0.24000000 -1.00000000 -0.24000000 -0.24000000
0.52373878 0.80000000 -0.74363337 -0.20000000 -1.00000000 -0.20000000 -0.20000000
0.55724726 0.84000000 -0.72834950 -0.16000000 -1.00000000 -0.16000000 -0.16000000
0.59110640 0.88000000 -0.71304148 -0.12000000 -1.00000000 -0.12000000 -0.12000000
0.62523350 0.92000000 -0.69775318 -0.08000000 -1.00000000 -0.08000000 -0.08000000
0.65954169 0.96000000 -0.68253024 -0.04000000 -1.00000000 -0.04000000 -0.04000000
0.69394116 1.00000000 -0.66741954 0.00000000 -1.00000000 0.00000000 0.00000000
0.72834063 1.04000000 -0.65246857 0.04000000 -1.00000000 0.04000000 0.04000000
0.76264882 1.08000000 -0.63772466 0.08000000 -1.00000000 0.06227534 0.08000000
0.79677592 1.12000000 -0.62323431 0.12000000 -1.00000000 0.07676569 0.12000000
0.83063506 1.16000000 -0.60904235 0.16000000 -1.00000000 0.09095765 0.16000000
0.86414354 1.20000000 -0.59519125 0.20000000 -1.00000000 0.10480875 0.20000000
0.89722391 1.24000000 -0.58172040 0.24000000 -1.00000000 0.11827960 0.24000000
0.92980480 1.28000000 -0.56866549 0.28000000 -1.00000000 0.13133451 0.28000000
0.96182152 1.32000000 -0.55605803 0.32000000 -1.00000000 0.14394197 0.32000000
0.99321638 1.36000000 -0.54392496 0.36000000 -1.00000000 0.15607504 0.36000000
1.02393881 1.40000000 -0.53228836 0.40000000 -1.00000000 0.16771164 0.40000000
1.05394526 1.44000000 -0.52116533 0.44000000 -1.00000000 0.17883467 0.44000000
1.08319897 1.48000000 -0.51056799 0.48000000 -1.00000000 0.18943201 0.48000000
1.11166961 1.52000000 -0.50050357 0.52000000 -1.00000000 0.19949643 0.52000000
1.13933280 1.56000000 -0.49097463 0.56000000 -1.00000000 0.20902537 0.56000000
1.16616966 1.60000000 -0.48197932 0.60000000 -1.00000000 0.21802068 0.60000000
1.19216629 1.64000000 -0.47351177 0.64000000 -1.00000000 0.22648823 0.64000000
1.21731323 1.68000000 -0.46556248 0.68000000 -1.00000000 0.23443752 0.68000000
1.24160500 1.72000000 -0.45811875 0.72000000 -1.00000000 0.24188125 0.72000000
1.26503964 1.76000000 -0.45116517 0.76000000 -1.00000000 0.24883483 0.74883483
1.28761826 1.80000000 -0.44468406 0.80000000 -1.00000000 0.25531594 0.75531594
1.30934471 1.84000000 -0.43865594 0.84000000 -1.00000000 0.26134406 0.76134406
1.33022517 1.88000000 -0.43305995 0.88000000 -1.00000000 0.26694005 0.76694005
1.35026794 1.92000000 -0.42787428 0.92000000 -1.00000000 0.27212572 0.77212572
1.36948309 1.96000000 -0.42307655 0.96000000 -1.00000000 0.27692345 0.77692345
1.38788232 2.00000000 -0.41864410 1.00000000 -1.00000000 0.28135590 0.78135590
1.38801617 2.04000000 -0.41861244 1.00000000 -1.00000000 0.28138756 0.78138756
1.42801617 2.08000000 -0.40953092 1.00000000 -1.00000000 0.29046908 0.79046908
1.46801617 2.12000000 -0.40121055 1.00000000 -1.00000000 0.29878945 0.79878945
1.50801617 2.16000000 -0.39364578 1.00000000 -1.00000000 0.30635422 0.80635422
1.54801617 2.20000000 -0.38681592 1.00000000 -1.00000000 0.31318408 0.81318408
1.58801617 2.24000000 -0.38068303 1.00000000 -1.00000000 0.31931697 0.81931697
1.62801617 2.28000000 -0.37518997 1.00000000 -1.00000000 0.32481003 0.82481003
1.66801617 2.32000000 -0.37025884 1.00000000 -1.00000000 0.32974116 0.82974116
1.70801617 2.36000000 -0.36578977 1.00000000 -1.00000000 0.33421023 0.83421023
1.74801617 2.40000000 -0.36166029 1.00000000 -1.00000000 0.33833971 0.83833971
1.78801617 2.44000000 -0.35772543 1.00000000 -1.00000000 0.34227457 0.84227457
1.82801617 2.48000000 -0.35381860 1.00000000 -1.00000000 0.34618140 0.84618140
1.86801617 2.52000000 -0.34975347 1.00000000 -1.00000000 0.35024653 0.85024653
1.90801617 2.56000000 -0.34532688 1.00000000 -1.00000000 0.35467312 0.85467312
1.94801617 2.60000000 -0.34032284 1.00000000 -1.00000000 0.35967716 0.85967716
1.98801617 2.64000000 -0.33451778 1.00000000 -1.00000000 0.36548222 0.86548222
2.02801617 2.68000000 -0.32768688 1.00000000 -1.00000000 0.37231312 0.87231312
2.06801617 2.72000000 -0.31961149 1.00000000 -1.00000000 0.38038851 0.88038851
2.10801617 2.76000000 -0.31008750 1.00000000 -1.00000000 0.38991250 0.88991250
2.14801617 2.80000000 -0.29893442 1.00000000 -1.00000000 0.40106558 0.90106558
2.18801617 2.84000000 -0.28600477 1.00000000 -1.00000000 0.41399523 0.91399523
2.22801617 2.88000000 -0.27119367 1.00000000 -1.00000000 0.42880633 0.92880633
2.26801617 2.92000000 -0.25444774 1.00000000 -1.00000000 0.44555226 0.94555226
2.30801617 2.96000000 -0.23577326 1.00000000 -1.00000000 0.46422674 0.96422674
2.34801617 3.00000000 -0.21524255 1.00000000 -1.00000000 0.48475745 0.98475745
2.38801617 3.00000000 -0.19299834 1.00000000 -1.00000000 0.50700166 1.00000000
2.42801617 3.01839923 -0.16925525 1.00000000 -0.96000000 0.53074475 1.00000000
2.46801617 3.03761438 -0.14429804 1.00000000 -0.92000000 0.55570196 1.00000000
2.50801617 3.05765715 -0.11847602 1.00000000 -0.88000000 0.58152398 1.00000000
2.54801617 3.07853761 -0.09219339 1.00000000 -0.84000000 0.60780661 1.00000000
2.58801617 3.10026406 -0.06589536 1.00000000 -0.80000000 0.63410464 1.00000000
2.62801617 3.12284268 -0.04005020 1.00000000 -0.76000000 0.65994980 1.00000000
2.66801617 3.14627732 -0.01512757 1.00000000 -0.72000000 0.68487243 1.00000000
2.70801617 3.17056910 0.00842616 1.00000000 -0.68000000 0.70842616 1.00000000
2.74801617 3.19571604 0.03021438 1.00000000 -0.64000000 0.73021438 1.00000000
2.78801617 3.22171266 0.04991751 1.00000000 -0.60000000 0.74991751 1.00000000
2.82801617 3.24854953 0.06731896 1.00000000 -0.56000000 0.76731896 1.00000000
2.86801617 3.27621272 0.08232844 1.00000000 -0.52000000 0.78232844 1.00000000
2.90801617 3.30468335 0.09500013 1.00000000 -0.48000000 0.79500013 1.00000000
2.94801617 3.33393706 0.10554420 1.00000000 -0.44000000 0.80554420 1.00000000
2.98801617 3.36394351 0.11432959 1.00000000 -0.40000000 0.81432959 1.00000000
3.02801617 3.39466594 0.12187666 1.00000000 -0.36000000 0.82187666 1.00000000
3.06801617 3.42606081 0.12883880 1.00000000 -0.32000000 0.82883880 1.00000000
3.10801617 3.45807753 0.13597269 1.00000000 -0.28000000 0.83597269 1.00000000
3.14801617 3.49065842 0.14409772 1.00000000 -0.24000000 0.84409772 1.00000000
3.18801617 3.52373878 0.15404623 1.00000000 -0.20000000 0.85404623 1.00000000
3.22801617 3.55724726 0.16660693 1.00000000 -0.16000000 0.86660693 1.00000000
3.26801617 3.59110640 0.18246500 1.00000000 -0.12000000 0.88246500 1.00000000
3.30801617 3.62523350 0.20214326 1.00000000 -0.08000000 0.90214326 1.00000000
3.34801617 3.65954169 0.22594910 1.00000000 -0.04000000 0.92594910 1.00000000
3.38801617 3.69394116 0.25393247 1.00000000 0.00000000 0.95393247 1.00000000
3.42801617 3.72834063 0.28585990 1.00000000 0.04000000 0.98585990 1.00000000
3.46801617 3.76264882 0.32120873 1.00000000 0.08000000 1.00000000 1.00000000
3.50801617 3.79677592 0.35918486 1.00000000 0.12000000 1.00000000 1.00000000
3.54801617 3.83063506 0.39876538 1.00000000 0.16000000 1.00000000 1.00000000
3.58801617 3.86414354 0.43876544 1.00000000 0.20000000 1.00000000 1.00000000
3.62801617 3.89722391 0.47792638 1.00000000 0.24000000 1.00000000 1.00000000
3.66801617 3.92980480 0.51501939 1.00000000 0.28000000 1.00000000 1.00000000
3.70801617 3.96182152 0.54895704 1.00000000 0.32000000 1.00000000 1.00000000
3.74801617 3.99321638 0.57890267 1.00000000 0.36000000 1.00000000 1.00000000
3.78801617 4.02393881 0.60436676 1.00000000 0.40000000 1.00000000 1.00000000
3.82801617 4.05394526 0.62527901 1.00000000 0.44000000 1.00000000 1.00000000
3.86801617 4.08319897 0.64202592 1.00000000 0.48000000 1.00000000 1.00000000
3.90801617 4.11166961 0.65544605 1.00000000 0.52000000 1.00000000 1.00000000
3.94801617 4.13933280 0.66677821 1.00000000 0.56000000 1.00000000 1.00000000
3.98801617 4.16616966 0.67756312 1.00000000 0.60000000 1.00000000 1.00000000
4.02801617 4.19216629 0.68950352 1.00000000 0.64000000 1.00000000 1.00000000
4.06801617 4.21731323 0.70429388 1.00000000 0.68000000 1.00000000 1.00000000
4.10801617 4.24160500 0.72343532 1.00000000 0.72000000 1.00000000 1.00000000
4.14801617 4.26503964 0.74805540 1.00000000 0.76000000 1.00000000 1.00000000
4.18801617 4.28761826 0.77875431 1.00000000 0.80000000 1.00000000 1.00000000
4.22801617 4.30934471 0.81549870 1.00000000 0.84000000 1.00000000 1.00000000
4.26801617 4.33022517 0.85758094 1.00000000 0.88000000 1.00000000 1.00000000
4.30801617 4.35026794 0.90365601 1.00000000 0.92000000 1.00000000 1.00000000
4.34801617 4.36948309 0.95185943 1.00000000 0.96000000 1.00000000 1.00000000
4.38801617 4.38788232 1.00000000 1.00000000 1.00000000 1.00000000 1.00000000


==> tikzData/simU1_15.txt <==
     x      u1(x)      u2(x)      u3(x)      u4(x)      u5(x)         f2         f3
0.00000000 -1.00000000 -1.00000000 -1.00000000 -1.00000000 -1.00000000 1.41060118 1.08434174
0.07160851 -0.96389269 -0.95295378 -0.93798040 -0.92501400 -0.90405663 1.64100999 1.23053481
0.14321702 -0.93214223 -0.91184322 -0.88283295 -0.85799254 -0.81888230 1.84068300 1.36649296
0.21482553 -0.90284496 -0.87467576 -0.83270439 -0.79699016 -0.74221441 2.01084787 1.49051574
0.28643404 -0.87527209 -0.84034465 -0.78644353 -0.74075828 -0.67255249 2.15943725 1.60539524
0.35804255 -0.84905512 -0.80817984 -0.74328678 -0.68844775 -0.60885130 2.29217628 1.71325257
0.42965106 -0.82397177 -0.77774699 -0.70270149 -0.63945536 -0.55035325 2.41313659 1.81572524
0.50125957 -0.79987062 -0.74874884 -0.66430113 -0.59333804 -0.49649038 2.52523948 1.91410511
0.57286808 -0.77663954 -0.72097280 -0.62779615 -0.54976213 -0.44682375 2.63061532 2.00943695
0.64447659 -0.75419068 -0.69426119 -0.59296402 -0.50847165 -0.40100436 2.73084669 2.10258886
0.71608510 -0.73245243 -0.66849352 -0.55963011 -0.46926794 -0.35874690 2.82713190 2.19430321
0.78769361 -0.71136490 -0.64357527 -0.52765498 -0.43199607 -0.31981178 2.92039600 2.28523457
0.85930212 -0.69087696 -0.61943067 -0.49692580 -0.39653562 -0.28399243 3.01136729 2.37597881
0.93091063 -0.67094440 -0.59599786 -0.46735020 -0.36279433 -0.25110631 3.10063101 2.46709663
1.00251914 -0.65152855 -0.57322547 -0.43885201 -0.33070354 -0.22098839 3.18866744 2.55913347
1.07412765 -0.63259528 -0.55107030 -0.41136804 -0.30021489 -0.19348643 3.27587962 2.65263788
1.14573616 -0.61411429 -0.52949555 -0.38484574 -0.27129756 -0.16845764 3.36261359 2.74817963
1.21734467 -0.59605849 -0.50846957 -0.35924149 -0.24393575 -0.14576615 3.44917360 2.84636920
1.28895318 -0.57840356 -0.48796493 -0.33451926 -0.21812604 -0.12528131 3.53583374 2.94788037
1.36056169 -0.56112755 -0.46795768 -0.31064973 -0.19387420 -0.10687640 3.62284689 3.05347816
1.43217020 -0.54421062 -0.44842676 -0.28760955 -0.17119161 -0.09042776 3.71045191 3.16405512
1.50377871 -0.52763469 -0.42935363 -0.26538099 -0.15009109 -0.07581422 3.79887964 3.28068025
1.57538722 -0.51138333 -0.41072183 -0.24395167 -0.13058253 -0.06291670 3.88835786 3.40466643
1.64699573 -0.49544149 -0.39251681 -0.22331468 -0.11266874 -0.05161796 3.97911584 3.53766443
1.71860424 -0.47979541 -0.37472562 -0.20346873 -0.09634189 -0.04180247 4.07138846 3.68179391
1.79021275 -0.46443242 -0.35733677 -0.18441864 -0.08158101 -0.03335641 4.16542031 3.83982399
1.86182126 -0.44934089 -0.34034007 -0.16617591 -0.06835072 -0.02616763 4.26146980 4.01541779
1.93342977 -0.43451009 -0.32372654 -0.14875938 -0.05660125 -0.02012575 4.35981355 4.21345493
2.00503828 -0.41993011 -0.30748828 -0.13219567 -0.04626948 -0.01512224 4.46075119 4.44044475
2.07664679 -0.40559179 -0.29161839 -0.11651919 -0.03728076 -0.01105053 4.56461087 4.70504096
2.14825530 -0.39148665 -0.27611095 -0.10177131 -0.02955109 -0.00780621 4.67175563 5.01867046
2.21986382 -0.37760684 -0.26096094 -0.08799813 -0.02298947 -0.00528718 4.78259095 5.39630331
2.29147233 -0.36394507 -0.24616423 -0.07524686 -0.01750004 -0.00339385 4.89757395 5.85742738
2.36308084 -0.35049458 -0.23171756 -0.06356076 -0.01298400 -0.00202947 5.01722472 6.42736365
2.43468935 -0.33724912 -0.21761851 -0.05297341 -0.00934125 -0.00110039 5.14214047 7.13917772
2.50629786 -0.32420287 -0.20386556 -0.04350315 -0.00647166 -0.00051652 5.27301350 8.03662610
2.57790637 -0.31135044 -0.19045808 -0.03514913 -0.00427610 -0.00019191 5.41065451 9.17885830
2.64951488 -0.29868684 -0.17739639 -0.02788947 -0.00265723 -0.00004564 5.55602310 10.64806996
2.72112339 -0.28620747 -0.16468181 -0.02168188 -0.00152022 -0.00000321 5.71026876 12.56218156
2.79273190 -0.27390807 -0.15231678 -0.01646627 -0.00077329 -0.00000000 5.87478686 15.09637055
2.86434041 -0.26178472 -0.14030500 -0.01216849 -0.00032839 0.00000000 6.05129708 18.52096018
2.93594892 -0.24983385 -0.12865158 -0.00870438 -0.00010194 0.00000000 6.24195566 23.27127969
3.00755743 -0.23805219 -0.11736332 -0.00598357 -0.00001595 0.00000000 6.44951979 30.08419729
3.07916594 -0.22643680 -0.10644905 -0.00391258 -0.00000013 0.00000000 6.67759254 40.28476310
3.15077445 -0.21498505 -0.09592017 -0.00239730 -0.00000000 0.00000000 6.93099207 56.44420812
3.22238296 -0.20369461 -0.08579122 -0.00134473 0.00000000 0.00000000 7.21630941 84.07420625
3.29399147 -0.19256349 -0.07608081 -0.00066430 0.00000000 0.00000000 7.54274537 136.71748951
3.36559998 -0.18159002 -0.06681264 -0.00026898 0.00000000 0.00000000 7.92334597 255.03297381
3.43720849 -0.17077289 -0.05801650 -0.00007623 0.00000000 0.00000000 8.37678607 608.73051924
3.50881700 -0.16011116 -0.04972911 -0.00000953 0.00000000 0.00000000 8.92988485 2638.08602631
3.58042551 -0.14960430 -0.04199406 -0.00000000 0.00000000 0.00000000 9.62109516 2638
3.65203402 -0.13925227 -0.03486015 -0.00000000 0.00000000 0.00000000 10.50535038 2638
3.72364253 -0.12905555 -0.02837765 0.00000000 0.00000000 0.00000000 11.66099426      2638
3.79525104 -0.11901529 -0.02259199 0.00000000 0.00000000 0.00000000 13.20027385      2638
3.86685955 -0.10913347 -0.01753621 0.00000000 0.00000000 0.00000000 15.28642139      2638
3.93846806 -0.09941311 -0.01322367 0.00000000 0.00000000 0.00000000 18.16344409      2638
4.01007657 -0.08985865 -0.00964348 0.00000000 0.00000000 0.00000000 22.21115034      2638
4.08168508 -0.08047630 -0.00675999 0.00000000 0.00000000 0.00000000 28.05226834      2638
4.15329359 -0.07127458 -0.00451617 0.00000000 0.00000000 0.00000000 36.77374252      2638
4.22490210 -0.06226463 -0.00283937 0.00000000 0.00000000 0.00000000 50.42043056      2638
4.29651061 -0.05345991 -0.00164750 0.00000000 0.00000000 0.00000000 50      2638
4.36811912 -0.04487487 -0.00085447 0.00000000 0.00000000 0.00000000 50      Inf
4.43972763 -0.03652159 -0.00037420 0.00000000 0.00000000 0.00000000 50      Inf
4.51133614 -0.02840432 -0.00012268 0.00000000 0.00000000 0.00000000 50      Inf
4.58294465 -0.02051240 -0.00002229 0.00000000 0.00000000 0.00000000 50      Inf
4.65455316 -0.01281375 -0.00000000 0.00000000 0.00000000 0.00000000 50     Inf
4.72616167 -0.00525212 -0.00000000 0.00000000 0.00000000 0.00000000 50     Inf
4.79777018 0.00224914 0.00000000 0.00000000 0.00000000 0.00000000 50     Inf
4.86937869 0.00977658 0.00000000 0.00000000 0.00000000 0.00000000 50    Inf
4.94098720 0.01741236 0.00000671 0.00000000 0.00000000 0.00000000 50      Inf
5.01259571 0.02522178 0.00006902 0.00000000 0.00000000 0.00000000 50     Inf
5.08420422 0.03324655 0.00025087 0.00000000 0.00000000 0.00000000 50     Inf
5.15581273 0.04150526 0.00062958 0.00000000 0.00000000 0.00000000 50    Inf
5.22742124 0.04999875 0.00128729 0.00000000 0.00000000 0.00000000 50    Inf
5.29902975 0.05871730 0.00230921 0.00000000 0.00000000 0.00000000 50     Inf
5.37063826 0.06764688 0.00378186 0.00000000 0.00000000 0.00000000 41.47456005      Inf
5.44224677 0.07677337 0.00578949 0.00000000 0.00000000 0.00000000 31.11021470      Inf
5.51385528 0.08608463 0.00840925 0.00000000 0.00000000 0.00000000 24.28539667      Inf
5.58546379 0.09557112 0.01170517 0.00000000 0.00000000 0.00000000 19.61424919      Inf
5.65707230 0.10522574 0.01572205 0.00000000 0.00000000 0.00000000 16.32491872      Inf
5.72868081 0.11504340 0.02048084 0.00000000 0.00000000 0.00000000 13.95768748      Inf
5.80028932 0.12502058 0.02597755 0.00000000 0.00000000 0.00000000 12.22291253      Inf
5.87189783 0.13515489 0.03218625 0.00000000 0.00000000 0.00000000 10.92965823      Inf
5.94350634 0.14544490 0.03906552 0.00000000 0.00000000 0.00000000 9.94786048 376351990.26880133
6.01511485 0.15588985 0.04656616 0.00000159 0.00000000 0.00000000 9.18715099 5194.63459323
6.08672336 0.16648959 0.05463820 0.00003855 0.00000000 0.00000000 8.58421842 979.98318688
6.15833187 0.17724447 0.06323564 0.00017203 0.00000000 0.00000000 8.09469415 347.19170012
6.22994038 0.18815527 0.07231895 0.00047671 0.00000000 0.00000000 7.68758932 171.87587025
6.30154889 0.19922315 0.08185563 0.00103287 0.00000000 0.00000000 7.34132137 100.84731403
6.37315740 0.21044963 0.09181965 0.00192589 0.00000000 0.00000000 7.04084320 65.63593986
6.44476591 0.22183660 0.10219052 0.00324503 0.00000000 0.00000000 6.77559121 45.82021152
6.51637442 0.23338624 0.11295216 0.00508247 0.00000480 0.00000000 6.53805020 33.65272328
6.58798294 0.24510105 0.12409201 0.00753206 0.00005483 0.00000000 6.32277309 25.69245931
6.65959145 0.25698386 0.13560029 0.01068777 0.00021610 0.00000000 6.12572394 20.22958530
6.73119996 0.26903781 0.14746943 0.01464155 0.00056388 0.00000000 5.94384240 16.33971764
6.80280847 0.28126634 0.15969367 0.01948048 0.00117966 0.00000032 5.77475528 13.48899256
6.87441698 0.29367323 0.17226879 0.02528319 0.00214982 0.00002010 5.61658420 11.35210665
6.94602549 0.30626261 0.18519186 0.03211587 0.00356472 0.00011634 5.46781504 9.72168056
7.01763400 0.31903893 0.19846112 0.04002835 0.00551805 0.00036022 5.32720773 8.46016487
7.08924251 0.33200703 0.21207586 0.04905084 0.00810622 0.00083033 5.19373235 7.47297842
7.16085102 0.34517213 0.22603633 0.05919255 0.01142772 0.00161073 5.06652281 6.69289334
7.23245953 0.35853988 0.24034371 0.07044244 0.01558241 0.00278995 4.94484258 6.07069181
7.30406804 0.37211635 0.25500006 0.08277242 0.02067052 0.00446025 4.82805885 5.56946369
7.37567655 0.38590811 0.27000831 0.09614240 0.02679156 0.00671720 4.71562256 5.16106520
7.44728506 0.39992221 0.28537222 0.11050610 0.03404277 0.00965929 4.60705290 4.82385912
7.51889357 0.41416627 0.30109647 0.12581643 0.04251734 0.01338763 4.50192494 4.54120021
7.59050208 0.42864853 0.31718661 0.14202980 0.05230236 0.01800576 4.39985966 4.30034615
7.66211059 0.44337786 0.33364915 0.15910884 0.06347649 0.02361937 4.30051578 4.09161646
7.73371910 0.45836386 0.35049156 0.17702378 0.07610769 0.03033625 4.20358296 3.90771185
7.80532761 0.47361691 0.36772239 0.19575270 0.09025128 0.03826603 4.10877598 3.74315584
7.87693612 0.48914830 0.38535135 0.21528125 0.10594843 0.04752018 4.01582969 3.59384222
7.94854463 0.50497025 0.40338937 0.23560200 0.12322581 0.05821186 3.92449450 3.45667769
8.02015314 0.52109607 0.42184880 0.25671386 0.14209627 0.07045590 3.83453211 3.32930773
8.09176165 0.53754028 0.44074354 0.27862155 0.16256089 0.08436885 3.74571151 3.20991220
8.16337016 0.55431874 0.46008924 0.30133525 0.18461213 0.10006903 3.65780482 3.09705616
8.23497867 0.57144884 0.47990359 0.32487056 0.20823780 0.11767674 3.57058302 2.98958242
8.30658718 0.58894969 0.50020657 0.34924854 0.23342546 0.13731459 3.48381109 2.88653462
8.37819569 0.60684237 0.52102092 0.37449605 0.26016661 0.15910798 3.39724255 2.78710167
8.44980420 0.62515020 0.54237262 0.40064635 0.28846059 0.18318587 3.31061276 2.69057705
8.52141271 0.64389911 0.56429153 0.42773988 0.31831791 0.20968186 3.22363076 2.59632789
8.59302122 0.66311806 0.58681224 0.45582544 0.34976308 0.23873573 3.13596880 2.50377062
8.66462973 0.68283957 0.60997521 0.48496172 0.38283714 0.27049557 3.04724878 2.41235043
8.73623824 0.70310038 0.63382832 0.51521937 0.41760026 0.30512083 2.95702415 2.32152276
8.80784675 0.72394237 0.65842889 0.54668384 0.45413481 0.34278637 2.86475555 2.23073530
8.87945526 0.74541368 0.68384663 0.57945916 0.49254930 0.38368823 2.76977734 2.13940883
8.95106377 0.76757045 0.71016786 0.61367325 0.53298393 0.42805151 2.67125088 2.04691538
9.02267228 0.79047914 0.73750160 0.64948541 0.57561853 0.47614141 2.56809822 1.95255166
9.09428079 0.81422040 0.76598898 0.68709715 0.62068415 0.52827886 2.45890669 1.85550515
9.16588930 0.83889536 0.79581787 0.72676836 0.66848035 0.58486298 2.34178899 1.75480893
9.23749781 0.86463719 0.82724701 0.76884220 0.71940166 0.64640431 2.21417594 1.64928000
9.30910632 0.89163423 0.86064741 0.81378522 0.77397936 0.71357542 2.07250821 1.53743318
9.38071483 0.92018226 0.89657834 0.86225501 0.83295068 0.78729127 1.91179097 1.41736039
9.45232334 0.95082189 0.93593691 0.91522175 0.89737931 0.86884348 1.72502918 1.28656365
9.52393185 0.98479337 0.98027991 0.97420337 0.96888131 0.96013899 1.50289846 1.14174010

